PoGO+ polarimetric constraint on the synchrotron jet emission of Cygnus X-1

We report a polarimetric constraint on the hard X-ray synchrotron jet emission from the Cygnus X-1 black-hole binary system. The observational data were obtained using the PoGO+ hard X-ray polarimeter in July 2016, when Cygnus X-1 was in the hard state. We have previously reported that emission from an extended corona with a low polarization fraction is dominating, and that the polarization angle is perpendicular to the disk surface. In the soft gamma-ray regime, a highly-polarized synchrotron jet is reported with INTEGRAL observations. To constrain the polarization fraction and flux of such a jet component in the hard X-ray regime, we now extend analyses through vector calculations in the Stokes QU plane, where the dominant corona emission and the jet component are considered simultaneously. The presence of another emission component with different polarization angle could partly cancel out the net polarization. The 90% upper limit of the polarization fraction for the additional synchrotron jet component is estimated as <10%, <5%, and <5% for polarization angle perpendicular to the disk surface, parallel to the surface, and aligned with the emission reported by INTEGRAL data, respectively. From the 20-180 keV total flux of 2.6 x 10^-8 erg s^-1 cm^-2, the upper limit of the polarized flux is estimated as <3 x 10^-9 erg s^-1 cm^-2.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
